Constraint Programming Algorithms for Route Planning Exploiting Geometrical Information

Problems affecting the transport of people or goods are plentiful in industry and commerce and they also appear to be at the origin of much more complex problems. In recent years, the logistics and transport sector keeps growing supported by technological progress, i.e. companies to be competitive are resorting to innovative technologies aimed at efficiency and effectiveness. This is why companies are increasingly using technologies such as Artificial Intelligence (AI), Blockchain and Internet of Things (IoT). Artificial intelligence, in particular, is often used to solve optimization problems in order to provide users with the most efficient ways to exploit available resources. In this work we present an overview of our current research activities concerning the development of new algorithms, based on CLP techniques, for route planning problems exploiting the geometric information intrinsically present in many of them or in some of their variants. The research so far has focused in particular on the Euclidean Traveling Salesperson Problem (Euclidean TSP) with the aim to exploit the results obtained also to other problems of the same category, such as the Euclidean Vehicle Routing Problem (Euclidean VRP), in the future.

==> plotdata/cactus_lkh_maxregret_2_spline.csv <==
"","x","y"
"1",1,0.109898677
"2",20.5714285714286,0.117076574242587
"3",40.1428571428571,0.121425693047343
"4",59.7142857142857,0.13921048111075
"5",79.2857142857143,0.143667496067268
"6",98.8571428571429,0.156049431298365
"7",118.428571428571,0.170701089180717
"8",138,0.180597853
"9",157.571428571429,0.188940360889232
"10",177.142857142857,0.206002738436861
"11",196.714285714286,0.226998276200445
"12",216.285714285714,0.241060671664094
"13",235.857142857143,0.26029570980528
"14",255.428571428571,0.28395262763801
"15",275,0.3083678
"16",294.571428571429,0.337590483668259
"17",314.142857142857,0.373271211804997
"18",333.714285714286,0.415770447688294
"19",353.285714285714,0.438026213917406
"20",372.857142857143,0.485441859743882
"21",392.428571428571,0.542957456295122
"22",412,0.582798111
"23",431.571428571429,0.648818007391446
"24",451.142857142857,0.714364045379473
"25",470.714285714286,0.788627518021987
"26",490.285714285714,0.852203938992882
"27",509.857142857143,0.994732692792392
"28",529.428571428571,1.12435964538119
"29",549,1.262090027
"30",568.571428571429,1.51416294123032
"31",588.142857142857,1.76539715682598
"32",607.714285714286,2.23597325029899
"33",627.285714285714,2.79514809520504
"34",646.857142857143,3.34680540182134
"35",666.428571428571,4.13940994805887
"36",686,4.890288907
"37",705.571428571429,6.96852221160516
"38",725.142857142857,9.8635231231031
"39",744.714285714286,12.4819709881471
"40",764.285714285714,15.0920670007769
"41",783.857142857143,21.0346155358431
"42",803.428571428571,32.9742533759485
"43",823,41.8188789300001
"44",842.571428571429,66.4788339274465
"45",862.142857142857,103.9962085902
"46",881.714285714286,241.352007929914
"47",901.285714285714,403.093689458204
"48",920.857142857143,833.601666781387
"49",940.428571428572,1800


==> plotdata/cactus_lkh_maxregret_3_spline.csv <==
"","x","y"
"1",1,0.140330641
"2",20.5714285714286,0.149144254091388
"3",40.1428571428571,0.153412118238487
"4",59.7142857142857,0.182387353602226
"5",79.2857142857143,0.188987070324846
"6",98.8571428571429,0.212669958359222
"7",118.428571428571,0.225408479867396
"8",138,0.248477407
"9",157.571428571429,0.26843361748243
"10",177.142857142857,0.277863910965465
"11",196.714285714286,0.30854934579888
"12",216.285714285714,0.336810336025347
"13",235.857142857143,0.369873068983827
"14",255.428571428571,0.393873122666633
"15",275,0.433769979
"16",294.571428571429,0.456870108050394
"17",314.142857142857,0.490403115706785
"18",333.714285714286,0.516016322877702
"19",353.285714285714,0.563698918845928
"20",372.857142857143,0.612087226528921
"21",392.428571428571,0.676585119834378
"22",412,0.729387432
"23",431.571428571429,0.766684511557799
"24",451.142857142857,0.833368379497448
"25",470.714285714286,0.888919143237074
"26",490.285714285714,0.958608623017163
"27",509.857142857143,1.02441907749822
"28",529.428571428571,1.08230167303984
"29",549,1.188704779
"30",568.571428571429,1.27805757796876
"31",588.142857142857,1.38561259176679
"32",607.714285714286,1.47325952212187
"33",627.285714285714,1.58811043164029
"34",646.857142857143,1.80800927920745
"35",666.428571428571,2.0244276253303
"36",686,2.282343094
"37",705.571428571429,2.57700236866642
"38",725.142857142857,2.99482521107577
"39",744.714285714286,4.13522811505745
"40",764.285714285714,4.59158777016603
"41",783.857142857143,5.89940072714615
"42",803.428571428571,7.4963388881362
"43",823,9.89888468900003
"44",842.571428571429,13.5342516199575
"45",862.142857142857,20.8822388679295
"46",881.714285714286,35.9861292228149
"47",901.285714285714,61.3729757250714
"48",920.857142857143,120.87351164591
"49",940.428571428572,340.396394854264
"50",960,1800


==> plotdata/constr_20.csv <==
X;Y
1;0.09
2;0.28
3;0.28
4;0.34
5;0.48
6;0.78
7;0.8
8;0.88
9;1.06
10;1.99
11;5.24
12;5.37
13;5.87
14;6.17
15;6.2
16;7.14
17;7.41
18;7.52
19;8.16
20;8.28
21;10.74
22;12.19
23;12.2
24;12.65
25;13.1
26;13.71
27;15.31
28;15.73
29;20.09
30;21.12
31;21.34
32;21.63
33;26.14
34;26.68
35;32.39
36;33.72
37;35.94
38;37.78
39;39.84
40;46.26
41;56.36
42;59.86
43;77.14
44;83.65
45;87.84
46;88.26
47;98.88
48;142.31
49;150.87
50;176.16
51;180.21
52;202.86
53;230.54
54;233.67
55;238.14
56;280.74
57;341.34
58;384.44
59;427.46
60;428.58
61;529.24
62;786.35
63;809.77
64;964.06
65;974.13
66;1199.72
67;1200
68;1200

==> plotdata/constr_24.csv <==
X;Y
1;0.33
2;0.43
3;2.92
4;3.38
5;3.81
6;4.99
7;5.09
8;10.88
9;11.46
10;11.96
11;13.33
12;22.71
13;33.66
14;41.85
15;59.69
16;74.77
17;76.24
18;158.91
19;162.24
20;186.24
21;199.15
22;223.65
23;282.63
24;302.57
25;320.52
26;347.4
27;381.4
28;386.91
29;466.69
30;482.63
31;556.45
32;598.1
33;713.68
34;783.34
35;800.16
36;853.61
37;946.75
38;1084.6
39;1170.96
40;1199.72
41;1199.72
42;1199.73
43;1199.95
44;1199.96
45;1199.97
46;1199.99
47;1200
48;1200
49;1200
50;1200
51;1200
52;1200
53;1200
54;1200
55;1200
56;1200
57;1200
58;1200
59;1200
60;1200
61;1200
62;1200
63;1200
64;1200
65;1200
66;1200
67;1200
68;1200

==> plotdata/noconstr_20.csv <==
X;Y
1;0.06
2;0.07
3;0.79
4;0.8
5;0.93
6;1.32
7;2.85
8;3.2
9;8.39
10;8.42
11;9.26
12;10.48
13;16.2
14;16.97
15;17.68
16;22.46
17;25.04
18;31.76
19;33.59
20;44.92
21;50.79
22;52.72
23;53.51
24;59.23
25;126.64
26;129.88
27;132.51
28;171.3
29;183.62
30;188.63
31;204.85
32;252.37
33;263.17
34;270.12
35;332.32
36;432.35
37;447.09
38;510.32
39;543.3
40;575.18
41;679.66
42;1068.89
43;1124.99
44;1141.98
45;1169.04
46;1196.65
47;1199.7
48;1199.7
49;1199.71
50;1199.91
51;1199.94
52;1199.95
53;1199.96
54;1200
55;1200
56;1200
57;1200
58;1200
59;1200
60;1200
61;1200
62;1200
63;1200
64;1200
65;1200
66;1200
67;1200
68;1200

==> plotdata/noconstr_24.csv <==
X;Y
1;1.06
2;6.78
3;7.32
4;13.74
5;21.62
6;39.79
7;55.04
8;66.45
9;70.97
10;88.51
11;95.95
12;130.3
13;140.27
14;173.26
15;269.95
16;416.23
17;453.64
18;477.16
19;537.27
20;575.69
21;707.8
22;873.91
23;905.26
24;997.34
25;1199.71
26;1199.71
27;1199.97
28;1200
29;1200
30;1200
31;1200
32;1200
33;1200
34;1200
35;1200
36;1200
37;1200
38;1200
39;1200
40;1200
41;1200
42;1200
43;1200
44;1200
45;1200
46;1200
47;1200
48;1200
49;1200
50;1200
51;1200
52;1200
53;1200
54;1200
55;1200
56;1200
57;1200
58;1200
59;1200
60;1200
61;1200
62;1200
63;1200
64;1200
65;1200
66;1200
67;1200
68;1200

==> plotdata/nocross_20.csv <==
X;Y
1;0.28
2;0.98
3;1.07
4;1.14
5;1.41
6;1.64
7;3.1
8;6.51
9;11.95
10;15.39
11;15.68
12;16.21
13;16.58
14;17.99
15;19.92
16;20.82
17;24.11
18;27.45
19;33.49
20;34.03
21;42.62
22;48.46
23;49.45
24;56.85
25;62.31
26;85.17
27;89.32
28;93.75
29;103.52
30;103.68
31;109.52
32;126.87
33;135.88
34;137.29
35;149.49
36;163.99
37;167.23
38;194.07
39;207.38
40;219.33
41;238.97
42;258.34
43;261.08
44;318.88
45;468.23
46;490.38
47;619.94
48;671.56
49;707.63
50;711.38
51;712.4
52;819.74
53;857.66
54;873.67
55;1199.89
56;1199.9
57;1199.94
58;1199.96
59;1199.98
60;1199.98
61;1200
62;1200
63;1200
64;1200
65;1200
66;1200
67;1200
68;1200

==> plotdata/nocross_24.csv <==
X;Y
1;7.75
2;9.5
3;16.53
4;19.89
5;39.54
6;51.78
7;57.94
8;68.42
9;71.44
10;90.45
11;156.43
12;247.82
13;257.1
14;347.96
15;400.3
16;424.25
17;445.37
18;457.27
19;474.67
20;559
21;775.14
22;898.02
23;1002.66
24;1017.06
25;1149.48
26;1199.93
27;1199.94
28;1199.95
29;1199.98
30;1199.99
31;1199.99
32;1199.99
33;1199.99
34;1200
35;1200
36;1200
37;1200
38;1200
39;1200
40;1200
41;1200
42;1200
43;1200
44;1200
45;1200
46;1200
47;1200
48;1200
49;1200
50;1200
51;1200
52;1200
53;1200
54;1200
55;1200
56;1200
57;1200
58;1200
59;1200
60;1200
61;1200
62;1200
63;1200
64;1200
65;1200
66;1200
67;1200
68;1200.01

==> plotdata/ntime_lkh_maxregret.csv <==
x,y0,y1,y2,y3
20,46.53234044264916,17.772734580439558,0.31119657228475683,0.2980466309809661
22,89.2843134575505,28.882664672895196,0.3890653391233508,0.38511641998541246
24,174.56685500310158,47.889298851548176,0.6732864442087132,0.6045987612660618
26,415.36626236570663,132.10295296648425,0.9822426073852293,0.6815308119449669
28,608.3806524924729,194.755210281864,0.636183417590201,0.6312846626591805
30,814.8822857171393,369.4632501928919,1.7878969087720544,1.4428113511878289
32,1408.5412780920453,740.3016016625475,1.3207704086383751,1.0009563023975496
34,1673.195321278447,1210.733577184128,2.003467424159968,1.3848638392926362
36,1708.1241037805291,1530.6190593000756,3.4543836931136185,2.1485563160164225
38,1739.9999999999975,1707.1824432456822,3.4374259885039518,2.2031253958953823
40,1739.9999999999975,1739.9999999999975,3.8040151898423678,2.6893657454258775
42,1739.9999999999975,1739.9999999999975,6.882192574015013,4.032056196421775
44,1739.9999999999975,1739.9999999999975,5.678988871780388,3.3672999723339014
46,1739.9999999999975,1739.9999999999975,9.694511450521041,4.74602320835314
48,1739.9999999999975,1739.9999999999975,24.2934614890187,10.321470976829199
50,1739.9999999999975,1739.9999999999975,33.89635088877119,14.656029136267085

